Learning Defect Prediction from Unrealistic Data

Pretrained models of code, such as CodeBERT and CodeT5, have become popular choices for code understanding and generation tasks. Such models tend to be large and require commensurate volumes of training data, which are rarely available for downstream tasks. Instead, it has become popular to train models with far larger but less realistic datasets, such as functions with artificially injected bugs. Models trained on such data, however, tend to only perform well on similar data, while underperforming on real world programs. In this paper, we conjecture that this discrepancy stems from the presence of distracting samples that steer the model away from the real-world task distribution. To investigate this conjecture, we propose an approach for identifying the subsets of these large yet unrealistic datasets that are most similar to examples in real-world datasets based on their learned representations. Our approach extracts high-dimensional embeddings of both real-world and artificial programs using a neural model and scores artificial samples based on their distance to the nearest real-world sample. We show that training on only the nearest, representationally most similar samples while discarding samples that are not at all similar in representations yields consistent improvements across two popular pretrained models of code on two code understanding tasks. Our results are promising, in that they show that training models on a representative subset of an unrealistic dataset can help us harness the power of large-scale synthetic data generation while preserving downstream task performance. Finally, we highlight the limitations of applying AI models for predicting vulnerabilities and bugs in real-world applications

==> reviews-icse2023.txt <==
Dear Alessandro Orso,

Thank you for your submission to ICSE 2023. We regret to inform you that
your submission

* Title: Learning Defect Prediction from Unrealistic Data
* Site: https://icse2023.hotcrp.com/paper/88
* Authors: Kamel Alrashedy (Georgia Institute of Technology);
  Vincent Hellendoorn (Carnegie Mellon University);
  Alessandro Orso (Georgia Institute of Technology)

has not been selected to appear in the conference.

After a rigorous review and discussion process (which, for each paper,
involved at least three program committee members and at least one area
chair), 209 of 796 submissions were accepted, some of them with
gatekeeping (acceptance rate: 26%).   The reviews and comments are
included below. We hope that the feedback you received from the
reviewers will be useful.

We encourage you to also consider submissions to the other tracks (those
with a forthcoming submission date), workshops, and colocated events of
ICSE 2023. Please check the web page for the submission dates.
https://conf.researchr.org/home/icse-2023

Thanks again for your interest in ICSE 2023. We hope you will still be
able to attend the conference in Melbourne.

Sincerely,

Lori Pollock and Massimiliano Di Penta
ICSE 2023 Program Co-Chairs

—
Review #88A
===========================================================================

Overall merit
-------------
1. Reject

Paper summary
-------------
The authors offer a method where data is generated quickly (in some less-than-rigorous way)  then studied to   identifying the subsets of these large yet “unrealistic” datasets that are most similar to (small set)  examples in real-world. Their authors use high-dimensional embeddings of both real-world and artificial programs using a neural model and scores artificial samples based on their distance to the nearest real-world sample. They show that training on only the nearest, representationally most similar samples while discarding samples that are not at all similar in representations yields consistent improvements across three popular pretrained models of code on two code understanding tasks.

Strengths
---------
Getting good data for training is an on-going concern for any software analytics approach. So this paper is timely and relevant for ICSE.

Weaknesses
----------
- Motivation is weak. Paper claims that other work in this area can only get 1000 rows per data set. That was true, 20 years ago. Now we can mine Github for as much data as we want.
- Unclear if training data is good since (a) comments on quality controls used to collect them and (b) weak overall performance of your predictors (accuracies only around 50 to 60% in Tables III,IV). So is this whole work built on sand?
- No statistical tests (cannot find the terms "effect size" and/or "significance" or "hypothesis"  in the entire paper). This is an import point since your overall improvements are small.
- Performance seems to be measured on just accuracy, which I would call a deprecated practice in software analytics
- No comparisons to non-neural methods (some of which achieve much, much higher peformance)

Comments for authors
--------------------
**Presentation**
Very well written. Great  first 2 paras in the intro (authoritative, succinct, sets the scene nicely).

**Soundness**.
Worried about your experimental design. Much of what you do here is non-standard (w.r.t. the defect prediction literature)

- You assess on accuracy , which is non-standard (for more common performance measures, see SectionV of  [3] or  Table IV  of  [4].
- You have no effect size or significance tests of your result

 Worried about your data.  You say humans labelled your Devign data. What quality control was used there? e.g. Did pairs of analysts  look at each  bug (and if there was a dispute, was a third analyst consulted)? And for all your bugs, did you check if anyone bothered to fix them in subsequent releases (if not then you could have labels you are calling “real” which are actually ignore in practice).

Worried of you re solving the most important problem for your domain.. Table III and IV report accuracies   around 50,60. This is so close to random that I doubt the efficacy of this work.   Now it is not enough just to compare those numbers and say “paperX is better than paperY”… there has to be a much more nuanced discussion on the goals of the system. Nevertheless,  your low accuracies suggest that you may have other problems to solve first BEFORE you move on to unrealistic data



**Significance**.
Worried about the motivation. Consider this sentence. “The main challenge with using real-world datasets for learning defect prediction, in turn, is that they tend to be too small, often in the order of one thousand bugs”.  That was certainly true two decades ago. But now, if I got to Github I can generate data sets with 10^5 to 10^6 bugs.

Of course, the veracity of their labels is open to question but there I would jump to semi-supervised methods or unsupervised methods--- which you do not compare yourself against.. I note  Liang et al. and Tu et al. managed to get down to only needing to labelling 10% to 2.5% of the corpus ([1][2]). And Grundy has a survey where he goes fully unsupervised (labelling set to zero). [6]

Worried about lack of comparisons to non-neural.  (e.g. random generation then nearest neighbor based on dull old k-means (which will probably fail) and simple random projections (which could work well in this case)).

**Novelty**
  Worried bout comparisons to other methods. For example:

-  on p5, you regarding the labels generated fro static code analysis tool as “weak/unrealistically ” labelled but you don’t try adding to build a model that can distinguish label types.  that can distinguish your “real from others.
- Should there be a  comparison here to semi-supervised learning methods?


** Verifiability and Transparency**
Worried about the  open science practices of the authors.  Before going further on this point, I stress that this one did NOT effect my accept/reject decision. That said, the authors write “We are preparing our artifact and will release it by the rebuttal period.”  A better approach, that would be kinder to your scientific peers, would be to have that artifact ready at time of submission. Note that, as I read the SE conferences , this will be a requirement at future venues.


References:

[1] https://doi.org/10.1007/s10515-016-0194-x   
[2] https://doi.org/10.1109/ASE51524.2021.9678617.    
[3] https://ieeexplore.ieee.org/document/8094418    
[4] https://ieeexplore.ieee.org/document/9401968.  
[5] https://ieeexplore.ieee.org/document/6341763
[6] https://www.sciencedirect.com/science/article/abs/pii/S0164121220302521?via%3Dihub

Question for authors
--------------------
- Why test on just accuracy (as seen in Table 3+4)?
- Where are your significance tests for checking your small deltas are actually different? 
- What quality checks were applied to data?
-  Before doing anything else, don't you need to work on your less-than-string results (50 to 60% accuracies).
- Why no comparisons to other methods?
- Given that many other researchers can access large data sets, is the motivation  for this paper particularly strong?
- Why no artifacts at submission time?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #88B
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper investigates how deep learning models trained on synthetic data often perform poorly on real data. Especially, the paper identifies a subset of unrealistic programs that are near real-world programs in a rich representational space and makes use of the unrealistic data to train models. This paper discusses the two tasks (i.e., vulnerability prediction and bug prediction) and four datasets (i.e., Draper, Devign, ETH Py150, and PyPIBugs). Results that training with even small numbers of the most-realistic samples extracted using the proposed technique consistently improves the real-world performance of multiple models across both tasks.

Strengths
---------
- Well-written and well-structured
- The applications of deep learning to software engineering tasks are relevant for the ICSE participants

Weaknesses
----------
- Only accuracy is used in experiments
- Only two tasks are considered
- No comparison with previous studies such as [49][50]

Comments for authors
--------------------
Overall, this paper is well-written and easy to understand. The applications of deep learning to software engineering tasks are relevant for the ICSE participants and have been well studied. One main challenge is to prepare for large amounts of high-quality data. This paper tackles the challenge using a subset of an unrealistic dataset. My main concerns in this paper are related to Soundness, Significance, and Novelty.

*Soundness.*

The overall approach is sound, although some design decisions need further explanation.
- (P1) This paper uses accuracy as an evaluation criterion. However, at least, other evaluation criteria (e.g., ROC-AUC, PR-AUC, MCC) are widely used because datasets are often imbalanced (i.e., the number of buggy samples is larger than the number of non-buggy samples). Therefore, the paper should have considered using other evaluation criteria.
- The proposed approach fitters out the samples from unrealistic data (e.g., EHH PY150) if the samples are away more than the distance threshold. The assumption is that the nearest samples are more realistic (and discussed in Section IV.D). Is this true? Does this author manually check the nearest samples are more realistic and the non-nearest samples are NOT realistic?
- Page 7 describes "It is worth noting that we reduce the dimensionality of our extracted vector presentation to 25 using Principal Component Analysis (PCA) to speed up this analysis - we do not expect this step to significantly impact the identified nearest neighbors." Are there any data to support this claim?

*Significance.*
- This paper evaluates the proposed approach in two software engineering tasks (vulnerability prediction and bug prediction). However, it is not clear to see why this paper focuses on the two tasks. For example, the previous study [40] that is referred as the baseline in Table III covers defect detection, clone detection, and code search. I would like to see (1) the impact of the proposed approach on other software engineering tasks (e.g., code summarization, code repair, code translation, code generation) or (2) the justification of why only defect prediction is considered but not for other tasks. Especially, Page 3 describes "We emphasize that we do not aim to achieve state-of-the-art results on these tasks, but rather to provide a general approach for improving model performance in the presents of unrealistic datasets." The main contribution of this paper should be **the general approach** for improving model performance.

*Novelty.*
- (P2) Section VI introduces related work [49][50] about data distribution shifts. I would like to see more discussion about the novelty, especially (1) can these approaches be applied to other software engineering tasks? and (2) to what extent is the proposed approach more accurate than those conventional approaches?

*Verifiability and Transparency.*
- The paper is now preparing its artifact. During the review period, the dataset is not made available to the reviewers.

*Presentation.*
+  The writing of this paper is good and easy to understand.

Question for authors
--------------------
1. Please reply to my comment (P1).
2. Please reply to my comment (P2).


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #88C
===========================================================================
* Updated: 20 Nov 2022 9:35:21pm GMT

Overall merit
-------------
1. Reject

Paper summary
-------------
Recent approaches for training machine learning models with text/token data make use of artificial datasets for pretraining in the hope of improving predictive performance. Some work also uses artificial data together with real data for fine tuning the models. This paper proposes to filter such artificial data to include only those that are most similar to the real data. Experiments with two datasets suggest that minor improvements in predictive performance may be achieved when using filtered data.

Strengths
---------
+ Intuitive approach
+ Nice vizualization of the embeddings

Weaknesses
----------
- Improvements in predictive performance are very minor
- No statistical tests, or confidence intervals, or box plots to support the analysis
- Unclear how much the reduction of data would speed up the process

Artifacts assessment
--------------------
5. Does not apply, the authors explained why artifacts were not provided

Comments for authors
--------------------
**Soundness:**

Some concerns with soundness are the following:

- It seems that a single run was performed for each approach and dataset. This does not take into account the stochasticity of the approaches being used in the paper.

- No statistical tests, or confidence intervals, or effect sizes, or standard deviations are shown to support the analyses. Given the very small improvements in predictive performance obtained by the proposed approach, it's unclear whether there are any significant differences between the accuracy of the proposed and existing approaches.

- Accuracy is used as a performance metric, but it's unclear whether the vulnerability dataset may be imbalanced. If it is, accuracy is not suitable.

- 2% of the unrealistic dataset was used for validation. It's unclear whether this value is large enough.

**Significance:**

The significance of this paper is somewhat limited. The idea itself is a bit trivial. And, it doesn't seem to lead to much improvements in predictive performance. Perhaps there is some gain in speed up of the training process as a whole, but this is not discussed in the paper. It's unclear whether this speed up would be meaningful in practice.

**Novelty:**

The novelty is somewhat limited. There's been previous work on defect prediction (e.g., cross-project defect prediction) using filtering methods to find the cross-project data that are most similar to the project being predicted. Such existing work should also be discussed in related work.

**Verifiability and Transparency:**

The approach is well described, but information on the chosen hyperparameter values and data splits would be necessary to replicate the experiments. The authors stated that they will make their replication package available at the rebuttal phase.

PS: the closest artifacts evaluation option related to this paper in the review form still does not match this paper very well. The authors did not state why they haven't made the artifacts available yet.

**Presentation:**

In general, the paper is easy to follow and well organized. However, it's easy to get a bit lost on the meaning of each baseline approach. Perhaps a table containing each approach and a short description of it would help. And, what is the difference between the approach in the "reported accuracy" column and Subset of 100% of the unrealistic data in Table III?

Question for authors
--------------------
1. How many runs were performed for each approach and dataset in the experiments?

2. Is the real-world vulnerabilities dataset imbalanced?

Comments on authors' response
-----------------------------
Thank you for acknowledging our reviews. We wish you all the best for your future work.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #88D
===========================================================================

Metareview Recommendation
-------------------------
1. Reject

Metareview
----------
On the positive side, reviewers found that the topic is very timely for ICSE. However, on the negative side, they found many major concerns such as no statistical tests and limited improvement. In addition to that, the reviewers pointed out several concerns about novelty and significance. Reviewers unanimously agreed that the manuscript is not ready for ICSE 2023, and hope that the provided feedback will be beneficial to resubmit it elsewhere.

